Charm Production and QCD Analysis at HERA and LHC

This review is devoted to the study of charm production in ep and pp collisions. The total set of measurements obtained by the two collaborations H1 and ZEUS from HERA and their combination is outlined, as well as complementary data obtained by the LHCb collaboration at the LHC. After fitting the parton distribution functions the charm production cross sections are predicted within perturbative QCD at next-to-leading order using the fixed-flavour-number scheme. Agreement with the data is found. The combined HERA charm data are sensitive to the $c$-quark mass and enabled its accurate determination. The predictions crucially depend upon the knowledge of the gluon distribution function. It is shown that the shape of the gluon distribution based on the HERA data is considerably improved by adding the measurements from LHCb and applicable down to values x of about 10^{-6}, where x is the proton momentum fraction carried by a parton.

==> content/combination/dstar/cs/combined_eta.txt <==
* HERA combined cross section in eta
*
    eta bin dsigma/deta uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22    br
                   [nb]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
-1.50:-1.25   1.3596790   5.8   1.1   1.2  -0.5  -1.1  -0.9  -0.0  -0.6  -0.5   0.3  -0.2  -0.3  -0.0  -0.1   0.1   0.6   0.6  -0.9  -0.9   1.2  -2.5  -0.6  -0.1   1.5
-1.25:-1.00   1.5151250   4.6   1.0   1.3  -0.4  -0.9  -0.7  -0.0  -0.4  -0.5   0.4  -0.2  -0.3  -0.2   0.4   0.5   0.7   0.8  -0.7  -1.1   0.9  -1.9  -0.8   0.0   1.5
-1.00:-0.75   1.5871119   4.6   1.0   1.3  -0.4  -0.9  -0.7  -0.0  -0.4  -0.5   0.5  -0.3  -0.3  -0.2   0.4   0.7   0.7   0.6  -1.0  -1.1   0.8  -1.6  -1.3   0.0   1.5
-0.75:-0.50   1.7887810   3.8   1.1   1.3  -0.3  -1.0  -0.6  -0.0  -0.4  -0.5   0.4  -0.2  -0.3  -0.1   0.2   0.4   0.5   0.4  -0.7  -0.7   0.6  -1.7  -0.6   0.2   1.5
-0.50:-0.25   1.8331341   3.8   1.1   1.2  -0.3  -1.0  -0.6  -0.0  -0.3  -0.6   0.3  -0.1  -0.2  -0.1   0.1   0.3   0.5   0.2  -0.6  -0.7   0.5  -1.6   0.3  -0.0   1.5
-0.25: 0.00   1.8867420   3.8   1.2   1.3  -0.2  -1.0  -0.5  -0.0  -0.3  -0.5   0.4  -0.1  -0.2  -0.1   0.0   0.2   0.6   0.4  -0.7  -0.6   0.9  -1.4  -1.5   0.3   1.5
 0.00: 0.25   1.8572021   4.0   1.2   1.3  -0.2  -1.0  -0.5  -0.0  -0.3  -0.6   0.4  -0.1  -0.1  -0.1   0.0  -0.0   0.1   0.4  -0.3  -0.5   0.5  -1.6   1.0  -0.1   1.5
 0.25: 0.50   1.8787611   4.0   1.1   1.3  -0.2  -1.0  -0.5  -0.0  -0.2  -0.5   0.5  -0.1  -0.1  -0.1   0.2   0.1   0.5   0.7  -0.6  -0.5   0.8  -1.4  -1.4   0.3   1.5
 0.50: 0.75   1.9086260   4.1   1.1   1.3  -0.2  -1.0  -0.5  -0.0  -0.3  -0.5   0.5  -0.1  -0.1  -0.1   0.2   0.3   0.5   0.4  -0.8  -0.6   0.5  -1.6  -0.9   0.2   1.5
 0.75: 1.00   1.9197680   4.3   1.1   1.3  -0.2  -1.0  -0.5  -0.0  -0.3  -0.5   0.4  -0.1  -0.1  -0.1   0.2   0.3   0.4   0.8  -1.3  -0.6   0.6  -1.8  -1.6   0.2   1.5
 1.00: 1.25   2.0754809   4.7   1.1   1.3  -0.2  -0.9  -0.5  -0.0  -0.3  -0.6   0.4  -0.2  -0.1  -0.2   0.2   0.2   0.7   0.7  -1.0  -0.4   0.3  -2.3   1.3  -0.3   1.5
 1.25: 1.50   1.8131040   6.3   1.0   1.4  -0.3  -0.9  -0.5  -0.0  -0.3  -0.5   0.4  -0.2  -0.2  -0.2   0.4   0.6   0.7   0.7  -1.4  -1.3   0.4  -2.0  -2.5   0.2   1.5


==> content/combination/dstar/cs/combined_pt.txt <==
\begin{table}[tbp]
\begin{center}
\tabcolsep1.1mm
\renewcommand*{\arraystretch}{1.2}
\begin{tabular}{|l|l|l|l|l|l|l|l|l|} \hline
     pt bin  dsigma/dpt uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22    br
      [gev]    [nb/gev]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
 1.50: 1.88   2.3579991   6.4  -0.4   0.8   0.8  -1.0   0.4   0.0  -1.8   0.3   0.1  -1.0   0.6   1.0  -0.1   0.7   0.6  -0.4  -1.4   0.2  -0.5  -0.8  -2.7   0.4   1.5
 1.88: 2.28   2.2272661   4.8  -0.5   0.5   0.7  -0.9   0.3   0.0  -1.9   0.3   0.2  -1.0   0.6   0.8  -0.2   0.6   0.5  -0.4  -1.0   0.5  -0.3  -0.4  -2.1   0.3   1.5
 2.28: 2.68   1.9844060   3.7  -0.4   0.6   0.5  -0.9   0.3   0.0  -1.9   0.3   0.2  -1.0   0.7   1.0  -0.1   0.7   0.4  -0.3  -0.9   0.5  -0.5  -0.0  -1.7   0.6   1.5
 2.68: 3.08   1.5586070   3.5  -0.4   0.6   0.5  -0.8   0.3   0.0  -1.9   0.3   0.2  -1.0   0.6   1.0  -0.2   0.7   0.4  -0.8  -0.5   0.2  -0.2   0.2  -0.9   0.4   1.5
 3.08: 3.50   1.2094140   3.6  -0.4   0.6   0.5  -0.8   0.3   0.0  -1.8   0.2   0.1  -0.9   0.7   1.1  -0.3   0.5   0.3  -0.4  -0.4   0.3  -0.1   0.1  -0.7   0.3   1.5
 3.50: 4.00   0.9328820   3.2  -0.4   0.7   0.3  -0.8   0.3   0.0  -1.7   0.2   0.0  -0.9   0.7   1.0  -0.2   0.6   0.3  -0.4  -0.3   0.0  -0.2   0.1  -0.7   0.4   1.5
 4.00: 4.75   0.6160866   3.0  -0.4   0.6   0.3  -0.7   0.3   0.0  -1.7   0.1  -0.0  -0.9   0.8   1.1  -0.1   0.5   0.5  -0.4  -0.2   0.4   0.0   0.6   0.6   0.0   1.5
 4.75: 6.00   0.3203836   3.0  -0.4   0.6   0.3  -0.7   0.3   0.0  -1.6   0.1  -0.1  -0.9   0.8   1.0  -0.2   0.6   0.3  -0.3  -0.0   0.1  -0.2   0.5  -0.4   0.3   1.5
 6.00: 8.00   0.1151653   3.8  -0.3   0.7   0.2  -0.6   0.2   0.0  -1.6   0.1  -0.0  -0.9   0.6   1.1  -0.2   0.5   0.2  -0.0  -0.2   0.4   0.5   1.3   1.0  -0.3   1.5
 8.00:11.00   0.0333395   5.3  -0.3   0.7   0.3  -0.7   0.3   0.0  -1.5   0.1  -0.1  -0.9   0.7   1.0  -0.1   0.1   0.4   0.5  -0.3  -0.1  -0.6   1.4  -1.1   0.2   1.5
11.00:20.00   0.0038191  10.3  -0.3   0.6   0.5  -0.8   0.4   0.0  -1.4   0.1  -0.0  -0.8   0.5   1.1   0.1   0.1   0.1   0.7   0.2  -1.6  -0.6   0.8  -5.1   1.4   1.5


==> content/combination/dstar/cs/combined_q2.txt <==
* HERA combined cross section in q2
*
   q2 bin  dsigma/dq2 uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22    br
   [gev2]   [nb/gev2]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
   5:   8   0.4735197   4.0   1.4  -1.4  -0.9   0.9  -0.9   0.6  -0.9  -0.3   1.1  -0.2   0.9  -1.3   0.7   0.7   0.8   1.5  -1.0  -0.6   0.7  -2.1  -1.2   0.3   1.5
   8:  10   0.2963977   4.3   1.2  -1.3  -0.7   0.7  -1.0   0.8  -0.6  -0.4   1.0   0.0   0.8  -1.0   0.7   0.4   1.1   1.1  -0.2  -0.1  -0.1   0.5  -0.5  -0.1   1.5
  10:  13   0.2117116   3.8   0.8  -1.9  -0.8   0.8  -0.6   0.8  -0.5  -0.6   1.0  -0.1   0.6  -0.6   0.4  -0.1   0.9   1.0  -0.9   0.7  -0.3  -1.2  -0.5   0.4   1.5
  13:  19   0.1236102   3.2   0.8  -1.8  -0.8   0.8  -0.7   0.8  -0.4  -0.7   1.0  -0.1   0.6  -0.6   0.6   0.0   0.8   0.8  -0.0   0.0  -1.0  -0.9  -0.3   0.5   1.5
  19:  28   0.0726277   3.5   0.8  -1.8  -0.7   0.7  -0.7   0.8  -0.3  -0.7   0.9  -0.1   0.6  -0.6   0.5   0.2   0.7   0.7  -0.0   0.2  -0.9  -0.6  -0.3   0.4   1.5
  28:  40   0.0397019   3.7   0.7  -1.9  -0.8   0.8  -0.6   0.8  -0.3  -0.8   1.0  -0.2   0.5  -0.5   0.3   0.0   0.8   0.6  -0.6   0.5  -0.7  -1.7  -0.3   0.6   1.5
  40:  60   0.0163527   4.4   0.7  -2.0  -0.8   0.8  -0.5   0.7  -0.3  -0.7   0.8  -0.3   0.6  -0.4   0.6  -0.4   0.5   0.9   0.5  -0.0  -1.5  -2.6  -0.6   0.7   1.5
  60: 100   0.0074453   5.2   0.8  -1.9  -0.8   0.9  -0.5   0.7  -0.4  -0.6   0.9  -0.3   0.6  -0.4   0.7  -0.3   0.1   0.2   0.2   0.9  -1.6  -0.4   0.3  -0.0   1.5
 100: 158   0.0020813   7.2   0.1  -2.3  -0.4  -0.6  -0.8   0.3  -0.2  -0.8   1.0   0.0   0.6  -0.0  -0.4  -1.3   0.7   0.8  -1.6   1.8  -2.5  -0.8  -1.3  -0.5   1.5
 158: 251   0.0008817   7.6   0.3  -1.8  -0.5  -0.4  -0.9   0.2  -0.4  -0.8   1.1  -0.0   0.7  -0.3  -0.0  -1.0   1.1   0.0  -0.2   2.1  -2.1  -0.8  -2.0  -0.6   1.5
 251:1000   0.0000749  11.4  -0.1  -2.3  -0.6  -0.4  -0.5   0.2  -0.2  -0.9   0.9  -0.0   0.6   0.6   0.2  -1.6   0.3  -0.1   0.5   3.7  -2.9  -0.6  -3.1  -0.9   1.5


==> content/combination/dstar/cs/combined_q2y.txt <==
* HERA combined cross section in q2y
*
       q2 bin      y bin dsigma/dq2y uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22 cor23 cor24 cor25 cor26 cor27 cor28    br
       [gev2]              [nb/gev2]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
   1.5:   3.5  0.02:0.09   4.7612560  12.9   0.0  -1.6   0.0   0.0  -0.1  -0.1  -0.1  -0.1  -0.2   0.1   0.8   0.0   0.1   0.3  -0.2  -0.0  -0.0   0.5   0.0  -0.2   0.1  -0.0   0.1  -0.5   0.5  -0.3   0.0   0.0   1.5
   1.5:   3.5  0.09:0.16   5.4977227  11.3   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1   0.1  -0.2   0.1   0.7  -0.1   0.1   0.3  -0.3   0.3   0.2   0.5   0.0  -0.2   0.1  -0.0   0.1  -0.5   0.6  -0.3   0.0   0.0   1.5
   1.5:   3.5  0.16:0.32   2.9940539  12.0   0.0  -1.6   0.0   0.0  -0.1  -0.1   0.0  -0.3  -0.2  -0.1   0.7  -0.2   0.1   0.3  -0.3   0.4   0.3   0.5   0.0  -0.3   0.1  -0.0   0.1  -0.5   0.6  -0.3   0.0   0.0   1.5
   1.5:   3.5  0.32:0.70   0.9211162  20.5   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.0  -0.1  -0.2   0.0   0.7  -0.1   0.1   0.3  -0.2   0.1   0.1   0.5   0.0  -0.2   0.1  -0.0   0.1  -0.5   0.5  -0.3   0.0   0.0   1.5
   3.5:   5.5  0.02:0.09   2.2219219  11.3   0.0  -1.6   0.0   0.0  -0.1  -0.1   0.1  -0.2  -0.2   0.2   0.8   0.3  -0.0   0.3   0.1  -0.5  -0.8   0.7   0.0  -0.0   0.0  -0.1   0.0  -0.5   0.5  -0.3   0.0   0.0   1.5
   3.5:   5.5  0.09:0.16   1.9759331   7.9   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.1  -0.1  -0.2   0.8   0.3   0.3   0.4  -0.2  -0.7   0.1   0.4  -0.0  -0.2   0.1  -0.0   0.1  -0.5   0.5  -0.3   0.0   0.0   1.5
   3.5:   5.5  0.16:0.32   1.0890479  20.2   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.4  -0.4  -0.2  -0.0   0.7  -0.2   0.2   0.3  -0.4   0.2   0.5   0.4  -0.0  -0.3   0.1   0.0   0.1  -0.5   0.6  -0.3   0.0   0.0   1.5
   3.5:   5.5  0.32:0.70   0.3467959  14.6   0.0  -1.6   0.0   0.0  -0.1  -0.1   0.2  -0.2  -0.1  -0.4   0.8   0.1   0.2   0.4  -0.2  -0.2   0.1   0.5  -0.0  -0.2   0.1  -0.0   0.1  -0.5   0.5  -0.3   0.0   0.0   1.5
   5.5:   9.0  0.02:0.05   1.0571628  12.3   0.0  -1.6   0.0   0.0  -0.1  -0.4   0.3   0.3  -0.5   0.1   0.5  -0.0  -0.4  -0.2   0.6  -0.2  -0.0   0.0  -0.0  -0.3   0.4   1.5   0.5   2.6   0.8   1.5   0.4  -1.0   1.5
   5.5:   9.0  0.05:0.09   1.4605534   7.8   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.3   0.1  -0.2   0.3   0.8  -0.1  -0.3   0.0   0.4   0.2  -0.2   0.0  -0.6  -0.3  -0.7   0.8  -0.6   2.5   0.1   0.9   0.6  -1.0   1.5
   5.5:   9.0  0.09:0.16   1.3166572   5.4   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.3  -0.0  -0.3   0.2   0.8  -0.0   0.2   0.2  -0.3   0.5   0.1   0.5   0.5  -1.3  -1.3  -0.2  -0.7   2.6  -0.5   0.6  -0.3  -0.7   1.5
   5.5:   9.0  0.16:0.32   0.7732775   4.9   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.1  -0.3   0.1   0.7   0.1   0.1   0.1  -0.3   0.2   0.2   0.9   0.3  -0.4  -0.8  -0.8  -0.0   2.2  -0.7   0.9   0.3  -0.8   1.5
   5.5:   9.0  0.32:0.70   0.2508987   5.6   0.0  -1.6   0.0   0.0  -0.2  -0.2   0.2   0.1  -0.2   0.0   0.8   0.7  -0.1  -0.0  -0.5   0.4   0.1   0.6   0.3   0.1  -0.5  -1.9   1.4   1.6  -1.1   0.5  -0.8  -0.6   1.5
   9.0:  14.0  0.02:0.05   0.5200643  13.0   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.2   0.1  -0.9  -0.1   0.3   0.0  -1.0  -0.4   1.2  -0.2  -0.6  -0.6   0.6  -2.4   0.9   4.0   1.6   1.6   0.8   2.5  -0.0  -0.2   1.5
   9.0:  14.0  0.05:0.09   0.7677124   6.6   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.0  -0.3   0.1   0.8  -0.0   0.1   0.1  -0.0   0.1  -0.3   0.3  -0.2  -1.0  -0.3   1.0  -0.4   1.6  -0.2   2.1  -0.1  -0.4   1.5
   9.0:  14.0  0.09:0.16   0.5686292   4.6   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2  -0.0  -0.2   0.1   0.8  -0.1   0.2   0.3  -0.4   0.2   0.0   0.4  -0.2  -0.4  -0.1   0.1  -0.7   0.6  -0.7   0.7   0.1  -0.2   1.5
   9.0:  14.0  0.16:0.32   0.4121324   4.6   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1  -0.0  -0.3  -0.1   0.7  -0.4   0.0   0.1  -0.4   0.1   0.2   0.5   0.3   0.3   0.1  -0.5   0.2   0.9  -1.3   0.8  -0.1  -0.1   1.5
   9.0:  14.0  0.32:0.70   0.1506408   5.6   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1  -0.0  -0.2  -0.0   0.7   0.1   0.1   0.3  -0.4   0.3   0.3   0.4  -0.7   0.4  -0.1  -1.9   1.1   0.6  -2.0   0.2   0.0  -0.4   1.5
  14.0:  23.0  0.02:0.05   0.2289396  11.4   0.0  -1.6   0.0   0.0  -0.1  -0.4   0.2   0.0  -0.4   0.1   0.9  -0.2  -1.0  -0.4   1.3  -0.2  -0.2  -1.3   0.4   0.1  -1.0   4.0   1.3   1.5   1.2   2.3  -0.3   0.1   1.5
  14.0:  23.0  0.05:0.09   0.3778717   6.5   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.2   0.0  -0.4   0.0   0.9   0.1  -0.2   0.2   0.2   0.1  -0.1   0.3   0.3  -0.5   0.3   1.4  -0.3   1.3  -0.2   2.5  -0.5  -0.2   1.5
  14.0:  23.0  0.09:0.16   0.2901832   4.8   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.0  -0.2  -0.1   0.8   0.1  -0.0   0.4  -0.2   0.1   0.1   0.6   0.3  -0.1   0.1   0.4  -0.9   1.2  -0.3   1.3   0.2  -0.2   1.5
  14.0:  23.0  0.16:0.32   0.1861584   5.0   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.1   0.0  -0.3  -0.0   0.7  -0.2   0.1   0.5  -0.4   0.1   0.2   0.6   0.8   0.2   0.1  -0.6   0.2   0.9  -1.6   0.9  -0.0  -0.2   1.5
  14.0:  23.0  0.32:0.70   0.0692038   6.2   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.0  -0.2  -0.0   0.7   0.3  -0.0   0.6  -0.6   0.4   0.4   0.4  -0.2   0.3  -0.9  -2.0   1.4   0.8  -2.3  -0.1  -0.4  -0.4   1.5
  23.0:  45.0  0.02:0.05   0.0691051  14.8   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.3  -0.0  -0.6  -0.1   0.6   0.4  -1.2  -1.2   1.3  -0.2   0.2   0.5   1.5  -0.8   2.2   4.2  -0.2   2.0   2.0   4.0   2.5  -0.9   1.5
  23.0:  45.0  0.05:0.09   0.1232582   5.9   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.2   0.0  -0.2   0.1   0.8   0.0  -0.5   0.2   0.4   0.3  -0.7   0.4  -0.1  -0.5   0.3   1.1  -0.0   0.6   0.2   2.0  -0.4  -0.1   1.5
  23.0:  45.0  0.09:0.16   0.1135200   4.4   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.2   0.0  -0.2   0.1   0.8   0.1   0.3   0.3  -0.1  -0.0   0.0   0.3   0.0  -0.4   0.0   0.6  -0.7   0.6  -0.4   1.2  -0.0  -0.1   1.5
  23.0:  45.0  0.16:0.32   0.0741784   4.3   0.0  -1.6   0.0   0.0  -0.2  -0.3   0.1   0.0  -0.2  -0.0   0.6  -0.4   0.2   0.3  -0.2   0.1   0.2   0.3  -0.0   0.1   0.3  -0.6   0.1   0.9  -1.3   0.5   0.1  -0.1   1.5
  23.0:  45.0  0.32:0.70   0.0320911   5.2   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1  -0.0  -0.2  -0.0   0.7  -0.1   0.0   0.1  -0.7   0.3   0.2   0.3  -0.3   0.5  -0.3  -1.3   1.2  -0.0  -2.1   0.5  -0.1  -0.2   1.5
  45.0: 100.0  0.02:0.05   0.0061615  33.5   0.0  -1.6   0.0   0.0   0.0  -0.3   0.3   0.1  -0.4  -0.0  -0.1   1.0  -1.8  -0.0   2.3  -0.3   0.6  -0.3   0.1  -1.8  -4.1   3.8   1.0   7.3   4.3  -0.4   0.3   0.0   1.5
  45.0: 100.0  0.05:0.09   0.0270289  11.0   0.0  -1.6   0.0   0.0  -0.1  -0.3   0.1  -0.0  -0.2   0.1   0.7   0.1  -0.0   0.1   0.2   0.1  -0.3   0.1   0.7  -0.7  -0.4   2.2  -0.4   1.2   0.1   2.4   0.1  -0.4   1.5
  45.0: 100.0  0.09:0.16   0.0205103   8.0   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1  -0.0  -0.1   0.0   0.6   0.2   0.2   0.3   0.0   0.2   0.1   0.7   0.3  -0.2   0.5   0.6  -1.1   1.0  -0.7   2.1   0.0  -0.2   1.5
  45.0: 100.0  0.16:0.32   0.0199487   5.4   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1   0.1  -0.2   0.0   0.7  -0.2   0.3   0.6   0.1   0.1   0.1   0.7   0.1   0.0  -0.2  -0.1  -0.0   0.6  -1.1   1.6   0.3  -0.2   1.5
  45.0: 100.0  0.32:0.70   0.0078407   6.9   0.0  -1.6   0.0   0.0  -0.1  -0.2   0.1   0.0  -0.3  -0.0   0.6  -0.1  -0.0   0.5  -0.0   0.1   0.3   0.3   0.2   0.4  -0.3  -1.2   1.5   0.0  -2.4   0.2  -0.1  -0.0   1.5
 100.0: 158.0  0.02:0.32   0.0041240   8.2   0.0  -1.6   0.0   0.0  -0.0  -0.2   0.1  -0.0   0.0  -0.0   0.6  -0.2   0.0  -0.1   0.0  -0.1  -0.0   0.5   0.8  -1.0   1.2   1.0   1.3   0.1  -1.9   0.4  -1.4  -0.3   1.5
 100.0: 158.0  0.32:0.70   0.0021806  11.1   0.0  -1.5   0.0   0.0  -0.1  -0.2  -0.0   0.0  -0.2  -0.0   0.6  -0.2   1.3   0.0   0.7   0.3   0.2   0.7  -0.2   1.1   0.7   0.8   1.4  -0.1  -2.2  -0.1   0.1  -0.4   1.5
 158.0: 251.0  0.02:0.30   0.0017882  10.2   0.0  -1.6   0.0   0.0  -0.0  -0.2   0.0  -0.0   0.0  -0.0   0.5  -0.1   0.6  -0.4   0.5   0.2   0.2   0.6   0.2   1.1   0.2   1.9   1.3   0.1  -2.2   0.1  -1.3  -0.3   1.5
 158.0: 251.0  0.30:0.70   0.0009276  11.6   0.0  -1.5   0.0   0.0  -0.2  -0.1   0.0  -0.0  -0.0  -0.1   0.3  -0.2   0.8  -0.2   0.2   0.2   0.1   0.8  -0.2   0.6  -0.2   1.3   2.0   0.7  -2.6  -0.9  -0.6  -0.5   1.5
 251.0:1000.0  0.02:0.26   0.0001315  14.5   0.0  -1.5   0.0   0.0   0.1  -0.2   0.2  -0.1  -0.0  -0.0   0.5   0.0   0.6  -0.3   0.4  -0.1   0.1   0.3  -0.1   0.5   0.2   1.7   1.7  -0.3  -2.3  -0.6  -2.1  -0.3   1.5
 251.0:1000.0  0.26:0.70   0.0001184  12.7   0.0  -1.5   0.0   0.0  -0.1  -0.1   0.2   0.1  -0.1   0.0   0.5   0.1   0.6  -0.2   0.1   0.2  -0.0   0.5  -0.7   0.6  -1.2   2.0   1.6  -0.4  -2.8  -1.0  -1.3  -0.4   1.5


==> content/combination/dstar/cs/combined_y.txt <==
* HERA combined cross section in y
*
    y bin   dsigma/dy uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22    br
                 [nb]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
0.02:0.05  12.1268702   5.8  -0.6   0.6  -0.2   0.8   1.0  -0.6  -0.1   1.4   1.0  -0.1   0.0  -2.3  -0.2   0.8  -2.6  -0.7   5.4   4.8   2.7   1.4   0.4  -0.6   1.5
0.05:0.09  18.8350506   3.9  -1.3   1.5   0.2   0.4   1.0   0.4  -0.2  -0.1  -0.2  -0.2  -0.4  -1.9  -0.8   0.1   0.2  -0.7   1.6   0.4   2.2  -0.7   0.7   0.2   1.5
0.09:0.13  16.9909992   3.4  -1.3   1.7   0.2   0.4   0.8   0.8  -0.3  -0.5  -0.6  -0.1  -0.7  -1.7  -0.9  -0.2   0.4  -0.9   0.7  -0.3   1.9  -0.7  -0.1   0.7   1.5
0.13:0.18  13.3473997   3.7  -1.2   1.3   0.2   0.4   0.9   0.7  -0.4   0.1  -0.2   0.0  -0.6  -1.9  -0.7   0.0   0.4  -0.4  -0.5   0.1   1.4  -1.8  -0.0   0.5   1.5
0.18:0.26  11.1936903   3.4  -1.4   1.5   0.0   0.5   0.6   0.9  -0.4  -0.2  -0.5   0.1  -0.8  -1.7  -0.8  -0.3   0.2  -0.5  -0.2  -0.2   0.2   0.6  -0.2   0.3   1.5
0.26:0.36   7.6486988   3.7  -1.4   1.5   0.4   0.2   0.7   1.0  -0.5  -0.1  -0.5   0.0  -0.7  -1.9  -0.7  -0.4   1.0  -1.0  -0.5  -1.0   0.5  -0.1  -0.3   0.4   1.5
0.36:0.50   4.7832999   4.0  -1.7   1.7   0.6   0.2   0.7   1.1  -0.5  -0.6  -0.7  -0.1  -0.7  -1.8  -0.7  -0.6   2.1  -0.2  -0.4  -2.4   0.8  -0.2  -0.7   0.7   1.5
0.50:0.70   2.6476519   5.6  -2.2   1.7   0.9  -0.4   0.2   0.8  -0.4  -0.4  -1.0  -0.6  -0.5  -2.1  -0.5  -0.8   2.8  -0.4   0.3  -2.8  -1.4   1.7  -0.9   0.3   1.5


==> content/combination/dstar/cs/combined_z.txt <==
* HERA combined cross section in z
*
      z bin   dsigma/dz uncor  cor1  cor2  cor3  cor4  cor5  cor6  cor7  cor8  cor9 cor10 cor11 cor12 cor13 cor14 cor15 cor16 cor17 cor18 cor19 cor20 cor21 cor22    br
                   [nb]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]   [%]
0.000:0.100   3.2767990   9.5   1.7   1.9  -0.0   1.1   0.5  -1.0   1.0   0.5  -0.9   0.4   0.2   0.7   0.1   0.1  -0.1  -1.1   3.4  -2.0   1.1  -1.3   0.7   0.6   1.5
0.100:0.200   7.3460860   4.8   1.8   1.2  -0.2   1.1   0.2  -1.0   0.8   0.4  -0.7   0.1   0.3   0.7   0.4   0.1   0.3  -1.4   2.5  -1.5   2.9  -2.9   0.9   0.8   1.5
0.200:0.325   8.6122484   3.5   2.0   1.0  -0.1   0.9   0.2  -0.6   0.6   0.5  -0.2   0.1   0.3   0.5   0.6   0.1   0.3  -1.2   2.0   0.3   0.9  -2.0   0.6   0.5   1.5
0.325:0.450   8.9175577   2.7   2.1   1.0  -0.1   0.9   0.2  -0.4   0.4   0.5  -0.0   0.0   0.4   0.4   0.6  -0.0   0.3  -0.7   1.6   1.2  -0.7  -0.3   0.0   0.3   1.5
0.450:0.575   8.8268938   1.8   2.3   1.2   0.0   0.8   0.4  -0.0   0.3   0.5   0.3   0.0   0.4   0.3   0.4  -0.1   0.3  -0.4   0.7   1.6   0.9  -0.1  -0.1   0.8   1.5
0.575:0.800   4.7849689   2.4   2.2   1.4   0.1   0.9   0.6  -0.0   0.6   0.5   0.2   0.1   0.6   0.4   0.1  -0.1   0.2   0.8  -0.5   2.5   2.5   0.4  -0.5   0.7   1.5
0.800:1.000   0.6308445   8.1   1.6   0.8  -0.3   2.4   1.0  -1.5   1.5   0.2  -1.3  -0.2   1.3   1.0  -0.3  -0.1   0.9   3.8  -2.8   3.8   4.4   4.0   3.1  -0.4   1.5


==> content/combination/dstar/input/set_h1_pt.dat <==
* H1 D* cross sections in pT(D*) (DESY-11-066)
* Produced from DESY-11-066 and http://www-h1.desy.de/psfiles/figures/d11-066.cross-sections_reduced_phase_space.txt
* High Q2 contribution from HVQDIS normalised to DESY-09-165
&FHEAD
  NF2FILE = 11
  NSFILE = 13
  SYSTYPE = 0 1 2 3 4 5 6 7 8 9 10 0 11
  REACTION = 415
  PERCENT(0) = 14*T
&END
*     q2        x         cs   stat  uncor  track   lumi    pdf      e    eth   ehad   fhq2  model  falph   fthr hvqdis   nhq2
* (fake)   (fake)       (nb)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)
*                                        0      1      2      3      4      5      6      7      8      9     10      0     11
     1.0  0.00050   2.370403    6.5    5.0    2.9    3.2    1.0   -0.5    1.5    0.0   -0.0   -1.2    0.3    1.2    0.1    0.1
     2.0  0.00050   2.072862    4.6    5.0    2.9    3.2    1.0   -0.3    1.4   -0.0   -0.0   -0.9   -0.2    0.6    0.1    0.2
     3.0  0.00050   1.990029    3.6    5.0    2.9    3.2    1.0   -0.3    1.2    0.0   -0.0   -1.7   -0.2    0.2    0.1    0.2
     4.0  0.00050   1.414324    3.6    5.0    2.9    3.2    1.0   -0.2    1.1   -0.0   -0.0   -0.8   -0.2    0.5    0.2    0.3
     5.0  0.00050   1.181779    3.7    5.0    2.9    3.2    1.0   -0.2    0.9    0.0   -0.0   -0.5   -0.1    0.5    0.2    0.3
     6.0  0.00050   0.843302    3.5    5.0    2.9    3.2    1.0   -0.2    0.7   -0.0   -0.0   -0.7   -0.1    0.5    0.3    0.4
     7.0  0.00050   0.603741    3.1    5.0    2.9    3.2    1.0   -0.1    0.5   -0.0   -0.0   -0.8   -0.3   -0.3    0.3    0.6
     8.0  0.00050   0.299299    3.2    5.0    2.9    3.2    1.0   -0.1    0.3    0.0   -0.0   -0.7   -0.3   -1.0    0.4    1.2
     9.0  0.00050   0.109185    4.4    5.0    2.9    3.2    1.0    0.1    0.1    0.0   -0.0   -0.1   -0.4   -0.6    1.2    3.0
    10.0  0.00050   0.033956    7.1    5.0    2.9    3.2    1.0    0.1    0.2   -0.0   -0.0   -2.9   -0.4   -2.9    4.0    5.1
    11.0  0.00050   0.003892   15.8    5.0    2.9    3.2    1.0    0.1   -0.1    0.0   -0.0   -0.6   -0.7   -3.2    5.6    7.3


==> content/combination/dstar/tabs/highq2corr.txt <==
* pT(D*) contribution from HVQDIS q2>100GeV2, normalisation = 0.93, unc. +-13.5%
*     q2        x contr.   mc_u   mc_d   mu_u   mu_d   as_u   as_d   ak_u   ak_d   bn_u   bn_d   kt_u   kt_d  tot_u  tot_d
* (fake)   (fake)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)
     1.0  0.00050    1.0   -2.0    2.9   -2.1    4.6    0.3    0.4   -4.2    5.5   -1.5    3.7   -0.6    0.1    8.6   -5.3
     2.0  0.00050    1.2   -2.0    1.2   -2.8    5.0    0.1   -0.5   -4.2    5.5   -1.8    3.9   -0.3    0.2    8.5   -5.7
     3.0  0.00050    1.3    0.3   -0.1   -2.8    5.9    0.2   -0.5   -4.1    5.1   -2.8    5.0    0.1    0.3    9.3   -5.8
     4.0  0.00050    1.9    0.8   -0.6   -3.2    6.9    0.6    0.1   -3.7    5.3   -2.7    5.3    0.9    0.2   10.3   -5.6
     5.0  0.00050    2.3    1.1   -1.6   -3.2    6.2   -0.2    0.0   -4.2    4.8   -3.3    5.9   -0.1   -0.7    9.9   -6.5
     6.0  0.00050    3.2    1.0   -0.9   -2.6    5.0    0.4    0.0   -3.9    5.1   -3.4    6.1    0.1    0.2    9.4   -5.9
     7.0  0.00050    4.5    1.0   -1.9   -2.4    3.2    0.1   -0.3   -3.7    3.3   -3.2    5.0   -0.3   -0.2    6.9   -5.8
     8.0  0.00050    9.1    0.7   -0.4    0.1    1.1   -0.0    0.1   -1.8    2.1   -2.2    2.5   -0.3    0.1    3.5   -3.1
     9.0  0.00050   21.8   -0.3    0.4    2.1   -3.5   -0.1    0.1    1.5   -2.3    0.9   -3.3   -0.1    0.1    2.8   -5.3
    10.0  0.00050   37.8   -1.0    0.8    2.6   -5.3   -0.2   -0.0    5.0   -6.0    4.7   -7.2    0.2   -0.2    7.4  -10.8
    11.0  0.00050   54.0    0.4    0.1    1.7   -5.0   -0.2    0.3    7.3   -7.5    4.7   -4.6    0.7   -0.1    8.8  -10.1
* eta(D*) contribution from HVQDIS q2>100GeV2, normalisation = 0.92, unc. +-13.5%
*     q2        x contr.   mc_u   mc_d   mu_u   mu_d   as_u   as_d   ak_u   ak_d   bn_u   bn_d   kt_u   kt_d  tot_u  tot_d
* (fake)   (fake)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)
     1.0  0.00050    2.5   -0.8    1.0    5.8   -7.3   -0.7    0.2    0.2   -0.5   -0.0   -0.2   -0.8    0.6    5.9   -7.4
     2.0  0.00050    3.4   -0.4    0.3    4.6   -4.9   -0.1    0.5    0.0   -0.1   -0.1   -0.1   -0.7    0.1    4.7   -4.9
     3.0  0.00050    3.8   -0.2    0.5    3.8   -3.8    0.1    0.7    0.0    0.2   -0.1    0.0   -0.0    0.4    3.9   -3.9
     4.0  0.00050    4.2   -0.2    0.3    2.7   -3.0   -0.1    0.1    0.0   -0.2   -0.2   -0.1   -0.2   -0.0    2.8   -3.0
     5.0  0.00050    4.9   -0.2    0.2    1.8   -1.9   -0.2    0.1   -0.0    0.1   -0.0   -0.3   -0.2    0.2    1.8   -1.9
     6.0  0.00050    5.1   -0.3    0.1    0.9   -1.2   -0.1   -0.1    0.0   -0.2   -0.0   -0.2   -0.2    0.0    0.9   -1.3
     7.0  0.00050    5.1   -0.2    0.1    0.2   -0.2    0.1    0.1   -0.1    0.1    0.1   -0.2    0.0    0.1    0.3   -0.4
     8.0  0.00050    5.2    0.1    0.1   -0.8    1.1    0.0    0.1   -0.0   -0.0    0.1    0.0    0.2    0.1    1.1   -0.8
     9.0  0.00050    4.9    0.2    0.0   -1.5    1.8    0.2   -0.2    0.1    0.1    0.1   -0.0    0.2    0.1    1.8   -1.5
    10.0  0.00050    4.8    0.1   -0.5   -2.7    2.8    0.1   -0.1    0.1    0.2    0.1    0.2    0.1   -0.3    2.8   -2.8
    11.0  0.00050    3.9    0.4   -0.6   -3.3    3.4    0.1   -0.3   -0.3   -0.1   -0.1    0.3    0.1   -0.4    3.4   -3.4
    12.0  0.00050    4.3    0.7   -0.6   -4.5    5.0    0.2   -0.5    0.1    0.2   -0.0    0.3    0.8   -0.3    5.2   -4.6
* z(D*) contribution from HVQDIS q2>100GeV2, normalisation = 0.92, unc. +-13.5%
*     q2        x contr.   mc_u   mc_d   mu_u   mu_d   as_u   as_d   ak_u   ak_d   bn_u   bn_d   kt_u   kt_d  tot_u  tot_d
* (fake)   (fake)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)
     1.0  0.00050    5.2   -2.9    2.5   -1.0    2.7    0.4   -0.1   -1.0    1.6    1.0    0.1    1.2   -0.7    4.4   -3.3
     2.0  0.00050    3.7    1.8   -1.6   -2.7    5.3    0.4   -0.3   -2.5    3.4   -1.2    1.7    0.2   -0.1    6.7   -4.2
     3.0  0.00050    3.1    2.0   -2.0   -4.6    8.2    0.3   -0.3   -4.2    5.2   -3.3    5.8   -0.1    0.0   11.5   -7.3
     4.0  0.00050    3.6    1.9   -1.9   -3.9    6.5    0.1   -0.3   -4.3    4.7   -4.2    7.0   -0.1    0.1   10.8   -7.4
     5.0  0.00050    4.0    1.0   -1.1   -1.2    1.7   -0.0    0.1   -1.9    1.5   -2.6    3.8   -0.2    0.1    4.6   -3.6
     6.0  0.00050    6.1   -1.4    1.3    4.1   -7.4   -0.3    0.2    4.6   -5.7    2.9   -6.3   -0.2    0.1    6.9  -11.4
     7.0  0.00050    7.0   -6.9    7.3   14.2  -24.3   -1.3    1.2   13.5  -13.6   15.2  -19.6   -0.1    0.1   25.9  -34.8
* y contribution from HVQDIS q2>100GeV2, normalisation = 0.92, unc. +-13.5%
*     q2        x contr.   mc_u   mc_d   mu_u   mu_d   as_u   as_d   ak_u   ak_d   bn_u   bn_d   kt_u   kt_d  tot_u  tot_d
* (fake)   (fake)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)    (%)
     1.0  0.00050    0.5  -12.2   11.7   -4.8    2.5    0.5   -0.6    2.6   -3.5    2.3   -4.9    0.3   -0.1   12.4  -14.4
     2.0  0.00050    2.6   -4.4    4.0   -3.7    2.3   -0.2   -0.3    0.3   -0.4   -0.0   -0.5   -0.4    0.2    4.7   -5.8
     3.0  0.00050    3.4   -1.7    1.6   -2.4    1.7   -0.1   -0.2   -0.1    0.1   -0.2    0.1   -0.2    0.1    2.4   -2.9
     4.0  0.00050    4.0   -0.6    0.6   -1.2    0.9    0.0    0.0   -0.1    0.1   -0.2    0.0   -0.1    0.1    1.1   -1.4
     5.0  0.00050    4.2    0.1   -0.1   -0.1    0.1   -0.0    0.0   -0.1    0.1   -0.0    0.0   -0.1    0.0    0.2   -0.2
     6.0  0.00050    5.4    0.7   -0.6    0.8   -0.6    0.0    0.1   -0.1    0.1    0.0    0.1    0.0   -0.0    1.1   -0.9
     7.0  0.00050    6.6    1.1   -1.1    1.6   -1.2   -0.0    0.1   -0.0    0.1    0.0    0.1    0.1   -0.0    2.0   -1.7
     8.0  0.00050    8.1    1.9   -1.8    1.7   -0.9    0.1    0.0    0.0   -0.0    0.1    0.1    0.3   -0.2    2.5   -2.0


==> content/combination/dstar/tabs/swimming/swimming_h1hera1_reduced.txt <==
************************************************************************
*************************     H1 HERA1  ********************************
************************************************************************
*      From     To     pur     eff   sw. f.  tot_u  tot_d  uncor sw/unc
*     (bin)  (bin)     (%)     (%)             (%)    (%)    (%)    (%)
      4,  5      2    37.6    58.9    1.338    1.2   -0.9   13.1    8.8
          3      3    67.4    38.1    1.385    1.3   -0.4   10.8   11.9
      1,  2      4    62.1    64.6    1.101    1.0   -1.1   26.4    4.1
          9     11    39.1    71.2    0.898    1.0   -1.1   12.1    9.0
          8     12    44.4    76.8    0.833    1.6   -1.2   12.5   12.6
      6,  7     13    40.5    91.9    0.667    2.0   -1.4   15.9   12.9
         12     15    33.9    74.6    1.551    1.3   -1.8   15.2   12.1
         10     18    31.5    42.1    0.845    2.8   -2.6   12.5   22.1
     11, 14     22    36.7    80.3    1.396    0.4   -0.7   11.7    6.3
         13     23    68.6    31.7    1.865    1.4   -1.5   24.8    6.2
         15     27    21.3    39.0    0.416    2.5   -2.5   13.8   18.4
         17     31    27.2    99.5    0.929    1.0   -1.1   15.5    6.9
         16     33    36.7    81.7    0.484    2.3   -2.0   21.5   10.7


==> content/combination/dstar/tabs/swimming/swimming_zeus9697_reduced.txt <==
************************************************************************
*************************   ZEUS 96-97  ********************************
************************************************************************
*      From     To     pur     eff   sw. f.  tot_u  tot_d  uncor sw/unc
*     (bin)  (bin)     (%)     (%)             (%)    (%)    (%)    (%)
          1      1    54.4    95.8    0.910    0.7   -2.6   21.9   11.9
          2      3    36.4    57.4    0.642    1.5   -1.6   26.2    6.2
          3      4    44.1    96.2    0.694    0.9   -1.1   21.5    5.1
          4      5    59.2    96.0    1.195    0.5   -1.8   22.6    7.9
          5      6    38.2    64.9    1.392    0.9   -0.7   22.4    4.0
          6      8    43.5    95.9    0.862    1.9   -1.5   18.5   10.1
          7     11    39.7    54.7    0.963    5.0   -3.7   22.4   22.2
          8     12    54.9    62.2    2.157    1.6   -3.4   20.5   16.7
          9     15    46.5    95.6    1.098    2.9   -3.0   17.8   16.9
         10     17    51.4    51.6    0.753    2.2   -1.7   24.9    8.9
         11     18    61.0    95.6    0.794    1.7   -2.2   18.0   12.2
         12     20    47.6    88.5    1.083    2.6   -3.0   23.6   12.8
         13     21    48.2    59.9    1.218    1.5   -0.2   28.8    5.2
         14     23    61.3    87.9    0.767    3.0   -1.3   34.9    8.5
         15     25    45.7    92.6    1.110    2.6   -2.1   20.9   12.6
         16     27    48.2    47.8    0.756    1.4   -1.1   18.3    7.4
         17     28    57.8    92.7    0.772    2.2   -0.8   18.2   12.2
         18     31    35.7    87.1    1.033    1.5   -2.1   17.4   12.2
         19     33    63.0    85.8    0.761    1.0   -0.8   28.0    3.6
         20     34    61.4    68.8    1.182    2.0   -0.3   23.1    8.7
         21     35    42.2    94.2    1.056    0.0   -1.3   28.4    4.5


==> content/combination/dstar/tabs/swimming/swimming_zeus9800_reduced.txt <==
**************************************************************************
***************************   ZEUS 98-00  ********************************
**************************************************************************
*      From        To     pur     eff   sw. f.  tot_u  tot_d  uncor sw/unc
*     (bin)     (bin)     (%)     (%)             (%)    (%)    (%)    (%)
          1         1   100.0   100.0    1.000    0.0   -0.0   13.0    0.0
          2         2    81.4   100.0    1.046    0.1   -0.5   11.3    4.1
          3         3    95.4    82.8    1.080    0.7   -0.5   12.1    5.6
          4         4   100.0    94.8    1.027    0.2   -0.2   20.7    0.9
          5         5    73.6    86.7    1.094    1.1   -0.9   11.4    9.6
          6         6    52.4   100.0    1.127    0.8   -0.4    7.9   10.5
          7         7    70.5    82.7    1.200    0.6   -0.8   20.3    4.1
          8         8    73.9    94.8    1.145    0.3   -0.6   14.7    3.8
          9        10    50.8    50.2    1.091    6.3   -4.3   12.4   50.5
         10        11    48.9    64.9    1.304    0.9   -0.9   11.3    8.2
         11        13    68.5    64.7    0.895    1.8   -1.1   19.1    9.7
         12        15    51.5    76.9    1.007    5.5   -4.0   10.3   53.4
         13        16    62.0   100.0    1.062    0.2   -0.5    8.4    6.5
         14        17    85.8    67.2    1.194    1.0   -1.5   17.1    8.8
         15        18   100.0    84.7    1.088    0.3   -0.5   17.6    3.1
         16        20    53.5    71.0    1.007    4.9   -4.0   11.0   44.9
         17        21    61.8    92.2    1.019    0.6   -0.1   10.7    5.6
         18        22    85.5    62.5    1.137    0.8   -1.1   27.1    4.0
         19        23   100.0    77.4    1.053    0.8   -0.6   28.6    2.8
         20        25    51.3    97.6    1.053    2.5   -2.3   11.3   21.7
         21        26    51.5    81.7    1.080    0.7   -0.6    8.6    7.9
         22        27    75.2    53.7    1.137    0.1   -1.1   11.6    9.9
         23        28    92.4    82.3    1.035    0.6   -0.7   14.7    4.9
         24        31    43.1    67.5    0.915    3.2   -2.8   11.8   27.1
         25        32    79.0    72.4    0.799    0.3   -0.3   17.8    1.8
         26        33    79.2    90.0    0.812    0.7   -0.2   24.7    2.7
      27,28        34    61.1    88.8    1.130    0.6   -0.3   25.8    2.2
         29        35    51.3    99.5    1.082    0.1   -0.9   32.4    2.7
         30        38    59.8    76.7    0.730    0.8   -0.8   25.6    3.1
         31        39    62.1    95.1    0.746    0.4   -0.5   26.1    1.8


==> content/combination/dstar/tabs/swimming/swimming_zeushera2_reduced.txt <==
**************************************************************************
**************************  H1, ZEUS HERAII  *****************************
**************************************************************************
*      From        To     pur     eff   sw. f.  tot_u  tot_d  uncor sw/unc
*     (bin)     (bin)     (%)     (%)             (%)    (%)    (%)    (%)
          1         9    83.1   100.0    0.948    0.3   -0.0   28.4    1.1
          2        10    83.2   100.0    0.949    0.2   -0.3   13.3    2.3
          3        11    83.2   100.0    0.949    0.2   -0.4    7.3    5.9
          4        12    83.2   100.0    0.950    0.1   -0.3    6.7    4.4
          5        13    83.1   100.0    0.948    0.2   -0.3    7.5    3.8
          6        14   100.0   100.0    1.000    0.0   -0.0   16.1    0.0
          7        15   100.0   100.0    1.000    0.0   -0.0    7.8    0.0
          8        16   100.0   100.0    1.000    0.0   -0.0    6.4    0.0
          9        17   100.0   100.0    1.000    0.0   -0.0    5.5    0.0
         10        18   100.0   100.0    1.000    0.0   -0.0    7.5    0.0
         11        19   100.0   100.0    1.000    0.0   -0.0   16.9    0.0
         12        20   100.0   100.0    1.000    0.0   -0.0    7.3    0.0
         13        21   100.0   100.0    1.000    0.0   -0.0    6.2    0.0
         14        22   100.0   100.0    1.000    0.0   -0.0    6.4    0.0
         15        23   100.0   100.0    1.000    0.0   -0.0    8.4    0.0
         16        24   100.0   100.0    1.000    0.0   -0.0   32.6    0.0
         17        25   100.0   100.0    1.000    0.0   -0.0    7.4    0.0
         18        26   100.0   100.0    1.000    0.0   -0.0    5.5    0.0
         19        27   100.0   100.0    1.000    0.0   -0.0    5.3    0.0
         20        28   100.0   100.0    1.000    0.0   -0.0    6.7    0.0
         21        29   100.0   100.0    1.000    0.0   -0.0   40.5    0.0
         22        30   100.0   100.0    1.000    0.0   -0.0   12.6    0.0
         23        31   100.0   100.0    1.000    0.0   -0.0    8.7    0.0
         24        32   100.0   100.0    1.000    0.0   -0.0    6.6    0.0
         25        33   100.0   100.0    1.000    0.0   -0.0    8.5    0.0
         26        34    93.0   100.0    1.023    0.2   -0.2   12.2    1.9
         27        35   100.0    87.4    1.052    0.2   -0.0   17.0    1.3
         28        36   100.0   100.0    1.000    0.0   -0.0   14.5    0.0
         29        37   100.0   100.0    1.000    0.0   -0.0   17.5    0.0
         30        38    92.6   100.0    0.983    0.5   -0.0   25.1    1.9
         31        39   100.0    95.2    1.015    0.0   -0.2   21.8    1.1


==> content/combination/dstar/tabs/syst.txt <==
* Fitted systematics
* 'sh' means shift, 'red' means reduction; shifts are in units of original uncertainty
* 
                 -         q2          y         pt        eta          z        q2y
            source    sh  red    sh  red    sh  red    sh  red    sh  red    sh  red
          h1_track   0.8  0.9   0.3  0.9   0.5  0.9   0.5  0.9   0.4  0.9   0.6  0.8
     h1_lumi_hera2   0.5  0.9   0.4  0.9   0.6  0.9   0.6  0.9   0.4  0.9   0.1  0.9
            h1_pdf   0.1  1.0   0.1  1.0   0.2  1.0   0.2  1.0   0.1  1.0   0.0  1.0
              h1_e   0.2  1.0   0.0  1.0   0.0  1.0   0.0  1.0   0.7  0.9   0.0  0.8
            h1_eth   0.2  1.0   0.1  1.0   0.1  1.0   0.2  1.0   0.2  1.0   0.3  0.9
           h1_ehad   0.1  1.0   0.2  0.9   0.0  1.0   0.0  1.0  -1.0  0.7   0.0  1.0
           h1_fhq2   0.0  1.0    -    -     -    -     -    -     -    -    0.0  1.0
          h1_model   0.4  0.9   0.4  0.9   0.1  1.0   0.0  1.0  -1.0  0.8   1.2  0.7
          h1_falph   0.0  1.0   0.0  1.0   0.0  1.0  -0.1  1.0   0.2  1.0   0.3  0.9
           h1_fthr   0.0  1.0  -0.4  0.9   0.2  1.0   0.0  1.0   0.6  0.9   0.2  0.8
           h1_nhq2    -    -    0.1  1.0   0.0  0.9   0.1  1.0   0.1  1.0    -    - 
          zeus_hes   0.0  1.0  -0.1  0.8   0.0  1.0   0.0  1.0  -0.9  0.9  -0.5  0.7
          zeus_ees   0.1  0.9   0.2  0.9   0.0  1.0   0.2  1.0   0.0  1.0   0.4  0.7
         zeus_ptps  -0.1  1.0  -0.1  1.0  -0.1  1.0  -0.3  1.0   0.0  1.0  -0.7  0.9
          zeus_mkp  -0.3  0.8  -0.7  0.8   0.4  0.6  -0.3  0.7   0.5  0.8  -0.7  0.9
        zeus_track  -0.2  0.9  -0.4  0.9  -0.4  0.9  -0.2  0.9  -0.2  0.9  -0.7  1.0
         zeus_bacc   0.0  1.0   0.0  1.0   0.0  1.0   0.0  1.0   0.1  1.0   0.0  1.0
        zeus_phpmc   0.0  1.0  -0.1  1.0   0.0  1.0  -0.1  1.0   0.1  1.0  -0.3  1.0
        zeus_difmc   0.0  1.0   0.1  0.9   0.2  1.0   0.0  1.0   0.0  1.0   0.7  0.9
       zeus_mcrew1   0.3  0.9   0.0  1.0  -0.1  1.0   0.0  1.0   0.0  1.0   0.6  0.9
       zeus_mcrew2   0.0  1.0   0.0  0.8  -0.2  1.0  -0.3  1.0  -0.2  1.0   0.4  0.8
   zeus_lumi_hera2  -0.2  1.0  -0.1  1.0  -0.2  1.0  -0.2  1.0  -0.1  1.0  -0.7  0.9
    zeus_lumi_9800    -    -     -    -     -    -     -    -     -    -    0.8  0.9
        zeus_sw_mc    -    -     -    -     -    -     -    -     -    -    0.0  1.0
        zeus_sw_mu    -    -     -    -     -    -     -    -     -    -    0.0  1.0
        zeus_sw_as    -    -     -    -     -    -     -    -     -    -    0.0  1.0
        zeus_sw_fr    -    -     -    -     -    -     -    -     -    -    0.1  1.0
        zeus_sw_kt    -    -     -    -     -    -     -    -     -    -    0.0  1.0

